4-wave dynamics in kinetic wave turbulence

A general Hamiltonian wave system with quartic resonances is considered, in the standard kinetic limit of a continuum of weakly interacting dispersive waves with random phases. The evolution equation for the multimode characteristic function $Z$ is obtained within an "interaction representation" and a perturbation expansion in the small nonlinearity parameter. A frequency renormalization is performed to remove linear terms that do not appear in the 3-wave case. Feynman-Wyld diagrams are used to average over phases, leading to a first order differential evolution equation for $Z$. A hierarchy of equations, analogous to the Boltzmann hierarchy for low density gases is derived, which preserves in time the property of random phases and amplitudes. This amounts to a general formalism for both the $N$-mode and the 1-mode PDF equations for 4-wave turbulent systems, suitable for numerical simulations and for investigating intermittency.

==> feynmp.sty.txt <==
%%
%% This is file `feynmp.sty',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% feynmf.dtx  (with options: `style,mp')
%% 
%% Copyright (C) 1989, 1990, 1992-1995 by Thorsten.Ohl@Physik.TH-Darmstadt.de
%% 
%% This file is NOT the source for feynmf, because almost all comments
%% have been stripped from it.  It is NOT the preferred form of feynmf
%% for making modifications to it.
%% 
%% Therefore you can NOT redistribute and/or modify THIS file.  You can
%% however redistribute the complete source (feynmf.dtx and feynmf.ins)
%% and/or modify it under the terms of the GNU General Public License as
%% published by  the Free Software Foundation; either version 2, or (at
%% your option) any later version.
%% 
%% As a special exception, you can redistribute parts of this file for
%% the electronic distribution of scientific papers, provided that you
%% include a short note pointing to the complete source.
%% 
%% Feynmf is distributed in the hope that it will be useful, but
%% WITHOUT ANY WARRANTY; without even the implied warranty of
%% MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.  See the
%% GNU General Public License for more details.
%% 
%% You should have received a copy of the GNU General Public License
%% along with this program; if not, write to the Free Software
%% Foundation, Inc., 675 Mass Ave, Cambridge, MA 02139, USA.
%% 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% \CheckSum{924}
%% \CharacterTable
%%  {Upper-case    \A\B\C\D\E\F\G\H\I\J\K\L\M\N\O\P\Q\R\S\T\U\V\W\X\Y\Z
%%   Lower-case    \a\b\c\d\e\f\g\h\i\j\k\l\m\n\o\p\q\r\s\t\u\v\w\x\y\z
%%   Digits        \0\1\2\3\4\5\6\7\8\9
%%   Exclamation   \!     Double quote  \"     Hash (number) \#
%%   Dollar        \$     Percent       \%     Ampersand     \&
%%   Acute accent  \'     Left paren    \(     Right paren   \)
%%   Asterisk      \*     Plus          \+     Comma         \,
%%   Minus         \-     Point         \.     Solidus       \/
%%   Colon         \:     Semicolon     \;     Less than     \<
%%   Equals        \=     Greater than  \>     Question mark \?
%%   Commercial at \@     Left bracket  \[     Backslash     \\
%%   Right bracket \]     Circumflex    \^     Underscore    \_
%%   Grave accent  \`     Left brace    \{     Vertical bar  \|
%%   Right brace   \}     Tilde         \~}
%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\def\fileversion{v1.08}
\NeedsTeXFormat{LaTeX2e}
{\def\RCS#1#2\endRCS{%
  \ifx$#1%
    \@RCS $#2 \endRCS
  \else
    \@RCS $*: #1#2$ \endRCS
  \fi}%
 \def\@RCS $#1: #2,v #3 #4 #5 #6 #7$ \endRCS{%
   \gdef\filename{#2}%
   \gdef\filerevision{#3}%
   \gdef\filedate{#4}%
   \gdef\filemaintainer{#6}}%
\RCS $Id: feynmf.dtx,v 1.30 1996/12/02 09:20:36 ohl Exp $ \endRCS}%
\ProvidesPackage{feynmp}[\filedate\space\fileversion\space
  LaTeX/MetaPost Feynman Diagram Package (\filemaintainer)]
\let\fmf@noexpandoff\relax
\DeclareOption{pre-1.03}{%
  \PackageWarning{feynmf}{%
    Pre v1.03 compatibility can clash with font loading}
  \def\fmf@noexpandoff{\let\noexpand\relax}}
\DeclareOption{errorstop}{\let\@interactionmode\errorstopmode}
\DeclareOption{scroll}{\let\@interactionmode\scrollmode}
\DeclareOption{nonstop}{\let\@interactionmode\nonstopmode}
\DeclareOption{batch}{\let\@interactionmode\batchmode}
\let\@interactionmode\errorstopmode
\DeclareOption*{\PassOptionsToPackage{\CurrentOption}{graphics}}
\ProcessOptions
\RequirePackage{graphics}[1994/12/15]
\let\mdqrestore\relax
\@ifundefined{mdqoff}{}{%
  \mdqoff
  \let\mdqrestore\mdqon}
\def\fmfcmd#1{%
  \if@fmfio
    \immediate\write\@outfmf{#1}%
  \fi
  \ignorespaces}
\newif\if@fmfio
\@fmfiotrue
\newwrite\@outfmf
\newtoks\fmfbuf@
{\catcode`\%=11\gdef\p@rcent{%}}
\edef\fmf@revision{\filerevision}
\def\fmffile#1{%
  \def\thefmffile{#1}%
  \equaltojobname{\thefmffile}{%
    \errhelp={The argument of \fmffile MUST NOT be identical to the^^J%
              name of your main input file!  I will use fmfdefault.mf^^J%
              this time around, but you'd better fix your code now!}%
    \errmessage{Invalid arument of \string\fmffile!}%
    \def\thefmffile{fmfdefault}}{}%
  \if@fmfio
    \@ifundefined{ifmeasuring@}%
      {}%
      {\def\if@fmfio{\ifmeasuring@\else}}%
    \immediate\openout\@outfmf=\thefmffile.mp\relax
    \fmfcmd{\p@rcent\space \thefmffile.mp -- do not edit, %
            generated automatically by \jobname.tex^^J%
            input feynmp^^J%
            require_RCS_revision "\fmf@revision";}%
  \fi
  \setcounter{fmfgraph}{0}}
\let\thefmffile\relax
\newcounter{fmfgraph}
\def\equaltojobname#1#2#3{%
  \edef\@tempa{#1}%
  \edef\@tempa{\meaning\@tempa}%
  \edef\@tempb{\jobname}%
  \edef\@tempb{\meaning\@tempb}%
  \ifx\@tempa\@tempb
    #2
  \else
    #3
  \fi}
\def\endfmffile{%
  \fmfcmd{\p@rcent\space the end.^^J%
          end.^^J%
          endinput;}%
  \let\thefmffile\relax
  \if@fmfio
    \immediate\closeout\@outfmf
  \fi}
{\catcode`\#=11\gdef\sh@rp{#}%
 \catcode`\"=11\gdef\dqu@te{"}}
\def\fmf@graph#1#2{%
  \ifx\thefmffile\relax
    \errhelp={Outside a fmffile environment, I have no clue as to where^^J%
              the METAFONT commands should go.   I will use fmfdefault.mf^^J%
              for this graph, but you'd better fix your code!}%
    \errmessage{I detected a fmfgraph environment outside of fmffile}%
    \fmffile{fmfdefault}
  \fi
  \global\expandafter\advance\csname c@fmfgraph\endcsname \@ne
  \fmfcmd{beginchar(\thefmfgraph, #1*\the\unitlength\sh@rp, %
                                 #2*\the\unitlength\sh@rp, 0);^^J%
            \dqu@te feynmf: \thefmfgraph\dqu@te;}%
  \fmfcmd{LaTeX_unitlength:=\the\unitlength;}%
  \begin{fmfsubgraph}(0,0)(w,h)
    \fmfinit
    \fmfpen{thin}}
\def\fmfgraph(#1,#2){%
  \fmf@graph{#1}{#2}%
  \def\fmfkeep##1{\fmf@keep{#1}{#2}{##1}}%
  \leavevmode
  \IfFileExists{\thefmffile.\thefmfgraph}%
    {\includegraphics{\thefmffile.\thefmfgraph}}%
    {\typeout{%
      feynmp: File \thefmffile.\thefmfgraph\space not found:^^J%
      feynmp: Process \thefmffile.mp with MetaPost and then %
              reprocess this file.}}%
  \ignorespaces}
\def\endfmfgraph{%
    \fmffreeze
    \fmfdraw
  \end{fmfsubgraph}
  \fmfcmd{endchar;}%
  \def\fmfkeep##1{\fmf@nokeep}}
\def\fmfchar{\@nameuse{fmfgraph}}
\def\endfmfchar{\@nameuse{endfmfgraph}}
\@namedef{fmfgraph*}(#1,#2){%
  \begin{picture}(#1,#2)
    \fmf@graph{#1}{#2}%
    \def\fmfkeep##1{\fmf@keepstar{#1}{#2}{##1}}%
  \IfFileExists{\thefmffile.\thefmfgraph}%
    {\put(0,0){\includegraphics{\thefmffile.\thefmfgraph}}}%
    {\typeout{%
      feynmp: File \thefmffile.\thefmfgraph\space not found:^^J%
      feynmp: Process \thefmffile.mp with MetaPost and then %
              reprocess this file.}}%
      \ignorespaces}
\@namedef{endfmfgraph*}{%
    \endfmfgraph
    \if@fmfio
      {\catcode`\%=14\relax
       \fmf@noexpandoff
        \InputIfFileExists{\thefmffile.t\thefmfgraph}{}{%
          \typeout{%
            feynmf: Label file \thefmffile.t\thefmfgraph\space not found:^^J%
       feynmf: Process \thefmffile.mp with MetaPost and then %
                    reprocess this file.}}}%
    \fi
  \end{picture}}
\@namedef{fmfchar*}{\@nameuse{fmfgraph*}}
\@namedef{endfmfchar*}{\@nameuse{endfmfgraph*}}
\def\fmfkeep#1{\fmf@nokeep}
\def\fmf@nokeep{%
  \errhelp={There's nothing to \string\fmfkeep!}%
  \errmessage{feynmf: \string\fmfkeep\space outside of `fmfgraph'!}}
\def\fmf@keep#1#2#3{%
  \global\@namedef{fmf@k:e:#3}{\begin{fmfgraph}(#1,#2)\end{fmfgraph}}%
  \global\e@namedef{fmf@k:f:#3}{\thefmffile}%
  \global\e@namedef{fmf@k:c:#3}{\thefmfgraph}}
\def\fmf@keepstar#1#2#3{%
  \global\@namedef{fmf@k:e:#3}{\begin{fmfgraph*}(#1,#2)\end{fmfgraph*}}%
  \global\e@namedef{fmf@k:f:#3}{\thefmffile}%
  \global\e@namedef{fmf@k:c:#3}{\thefmfgraph}}
\def\e@namedef#1{\expandafter\edef\csname #1\endcsname}
\def\fmfreuse#1{%
  \@ifundefined{fmf@k:e:#1}%
   {\typeout{%
      feynmf: \string\fmfreuse: %
      missing \string\fmfkeep\space for `#1'!}}%
   {\edef\thefmffile{\@nameuse{fmf@k:f:#1}}%
    \@nameuse{c@fmfgraph}\@nameuse{fmf@k:c:#1}%
    \advance\@nameuse{c@fmfgraph}-1%
    \def\fmfcmd##1{}%
    \@nameuse{fmf@k:e:#1}}}
\def\fmfframe(#1,#2)(#3,#4)#5{%
  \leavevmode
  \hbox{\vbox{\vskip#2\unitlength\par
              \hbox{\hskip#1\unitlength#5\hskip#3\unitlength}\par
              \vskip#4\unitlength}}}
\def\fmfpen#1{\fmfcmd{pickup pencircle scaled #1;}}
\def\fmfsubgraph(#1,#2)(#3,#4){\fmfcmd{subgraph (#1, #2, #3, #4);}}
\def\endfmfsubgraph{\fmfcmd{endsubgraph;}}
\def\Compose#1#2#3{#1{#2{#3}}}
\def\gobblefalse\else\gobbletrue\fi#1#2{\fi#1}
\def\gobbletrue\fi#1#2{\fi#2}
\def\TeXif#1{#1\gobblefalse\else\gobbletrue\fi}
\def\Nil#1#2{#2}
\def\Cons#1#2#3#4{#3{#1}{#2}}
\def\Singleton#1{\Cons{#1}\Nil}
\def\Foldr#1#2#3{#3{\Foldr@{#1}{#2}}{#2}}
\def\Foldr@#1#2#3#4{#1{#3}{\Foldr{#1}{#2}{#4}}}
\def\Map#1{\Foldr{\Compose\Cons{#1}}\Nil}
\def\Unlistize#1{#1\Unlistize@{}}
\def\Unlistize@#1{#1\Foldr\Commaize{}}
\def\Commaize#1#2{, #1#2}
\def\Listize#1{\Listize@#1,\relax @@@}
\def\Listize@#1,#2@@@{%
   \TeXif{\ifx\relax#2}%
     {\Singleton{#1}}%
     {\Cons{#1}{\Listize@#2@@@}}}
\def\fmfpfx@#1{__#1}
\def\fmfpfx#1{\Unlistize{\Map\fmfpfx@{\Listize{#1}}}}
\def\fmfwizard{\fmfcmd{feynmfwizard := true;}}
\def\fmfnowizard{\fmfcmd{feynmfwizard := false;}}
\def\fmfshrink#1{\fmfcmd{shrink (#1);}}
\def\endfmfshrink{\fmfcmd{endshrink;}}
\def\fmfinit{\fmfcmd{vinit;}}
\def\fmf#1#2{%
  \fmfbuf@={#1}%
  \fmfcmd{vconnect ("\the\fmfbuf@", \fmfpfx{#2});}}
\def\fmfn#1#2#3{
  \fmfbuf@={#1}%
  \fmfcmd{vconnectn ("\the\fmfbuf@", \fmfpfx{#2}, #3);}}
\def\fmfcyclen#1#2#3{%
  \fmfbuf@={#1}%
  \fmfcmd{vcyclen ("\the\fmfbuf@", \fmfpfx{#2}, #3);}}
\def\fmfrcyclen#1#2#3{%
  \fmfbuf@={#1}%
  \fmfcmd{vrcyclen ("\the\fmfbuf@", \fmfpfx{#2}, #3);}}
\def\fmfforce#1#2{\fmfcmd{vforce ((#1), \fmfpfx{#2});}}
\def\fmfshift#1#2{\fmfcmd{vshift ((#1), \fmfpfx{#2});}}
\def\fmffixed#1#2{\fmfcmd{vconstraint ((#1), \fmfpfx{#2});}}
\def\fmffixedx#1#2{\fmfcmd{vconstraint (((#1),whatever), \fmfpfx{#2});}}
\def\fmffixedy#1#2{\fmfcmd{vconstraint ((whatever,(#1)), \fmfpfx{#2});}}
\def\fmfpoly#1#2{%
  \fmfbuf@={#1}%
  \fmfcmd{vpolygon ("\the\fmfbuf@", \fmfpfx{#2});}}
\def\fmfpolyn#1#2#3{%
  \fmfbuf@={#1}%
  \fmfcmd{vpolygonn ("\the\fmfbuf@", \fmfpfx{#2}, #3);}}
\def\fmfrpolyn#1#2#3{%
  \fmfbuf@={#1}%
  \fmfcmd{vrpolygonn ("\the\fmfbuf@", \fmfpfx{#2}, #3);}}
\def\fmflabel#1#2{%
  \fmfbuf@={#1}%
  \fmfcmd{vlabel ("\the\fmfbuf@", \fmfpfx{#2});}}
\def\fmfv#1#2{%
  \fmfbuf@={#1}%
  \fmfcmd{vvertex ("\the\fmfbuf@", \fmfpfx{#2});}}
\def\fmfvn#1#2#3{%
  \fmfbuf@={#1}%
  \fmfcmd{vvertexn ("\the\fmfbuf@", \fmfpfx{#2}, #3);}}
\def\fmfblob#1#2{\fmfcmd{vblob ((#1), \fmfpfx{#2});}}
\def\fmfdot#1{\fmfcmd{vdot (\fmfpfx{#1});}}
\def\fmfct#1{\fmfcmd{vvertex ("decoration.shape=cross,decoration.width=thick", \fmfpfx{#1});}}
\def\fmfblobn#1#2{\fmfcmd{vblobn (\fmfpfx{#1}, #2);}}
\def\fmfdotn#1#2{\fmfcmd{vdotn (\fmfpfx{#1}, #2);}}
\def\fmfleft#1{\fmfcmd{vleft (\fmfpfx{#1});}}
\def\fmfright#1{\fmfcmd{vright (\fmfpfx{#1});}}
\def\fmfbottom#1{\fmfcmd{vbottom (\fmfpfx{#1});}}
\def\fmftop#1{\fmfcmd{vtop (\fmfpfx{#1});}}
\let\fmfincoming\fmfleft
\let\fmfoutgoing\fmfright
\def\fmfsurround#1{\fmfcmd{vsurround (\fmfpfx{#1});}}
\def\fmfcurved{\fmfcmd{curved_galleries;}}
\def\fmfstraight{\fmfcmd{straight_galleries;}}
\let\fmfcurvedgalleries\fmfcurved
\let\fmfstraightgalleries\fmfstraight
\def\fmfleftn#1#2{\fmfcmd{vleftn (\fmfpfx{#1}, #2);}}
\def\fmfrightn#1#2{\fmfcmd{vrightn (\fmfpfx{#1}, #2);}}
\def\fmfbottomn#1#2{\fmfcmd{vbottomn (\fmfpfx{#1}, #2);}}
\def\fmftopn#1#2{\fmfcmd{vtopn (\fmfpfx{#1}, #2);}}
\let\fmfincomingn\fmfleftn
\let\fmfoutgoingn\fmfrightn
\def\fmfsurroundn#1#2{\fmfcmd{vsurroundn (\fmfpfx{#1}, #2);}}
\def\fmffor#1#2#3#4{\fmfcmd{for #1 = #2 step #3 until #4:}}
\def\endfmffor{\fmfcmd{endfor}}
\def\fmfgroup{\fmfcmd{begingroup}}
\def\endfmfgroup{\fmfcmd{endgroup;}}
\def\fmfset#1#2{\fmfcmd{save #1; #1:=#2;}}
\def\fmffreeze{\fmfcmd{vfreeze;}}
\let\fmfposition\fmffreeze
\def\fmfi#1#2{%
  \fmfbuf@={#1}%
  \fmfcmd{idraw ("\the\fmfbuf@", #2);}}
\def\fmfiv#1#2{%
  \fmfbuf@={#1}%
  \fmfcmd{ivertex ("\the\fmfbuf@", #2);}}
\def\fmfipath#1{\fmfcmd{path #1;}}
\def\fmfipair#1{\fmfcmd{pair #1;}}
\def\fmfiset#1#2{\fmfcmd{#1:=#2;}}
\def\fmfiequ#1#2{\fmfcmd{#1=#2;}}
\def\fmfdraw{\fmfcmd{vdraw;}}
\def\fmfL(#1,#2,#3)#4{\put(#1,#2){\makebox(0,0)[#3]{#4}}}
\def\fmfdisplay{\fmfcmd{show_all_diagrams (100,100);}}
\def\fmfstopdisplay{\fmfcmd{showstopping:=1;}\fmfdisplay}
\def\fmftrace{\fmfcmd{vtracing:=true;}}
\def\fmfnotrace{\fmfcmd{vtracing:=false;}}
\mdqrestore
\endinput
%%
%% End of file `feynmp.sty'.
